ColorVideoVDP: A visual difference predictor for image, video and display distortions

ColorVideoVDP is a video and image quality metric that models spatial and temporal aspects of vision, for both luminance and color. The metric is built on novel psychophysical models of chromatic spatiotemporal contrast sensitivity and cross-channel contrast masking. It accounts for the viewing conditions, geometric, and photometric characteristics of the display. It was trained to predict common video streaming distortions (e.g. video compression, rescaling, and transmission errors), and also 8 new distortion types related to AR/VR displays (e.g. light source and waveguide non-uniformities). To address the latter application, we collected our novel XR-Display-Artifact-Video quality dataset (XR-DAVID), comprised of 336 distorted videos. Extensive testing on XR-DAVID, as well as several datasets from the literature, indicate a significant gain in prediction performance compared to existing metrics. ColorVideoVDP opens the doors to many novel applications which require the joint automated spatiotemporal assessment of luminance and color distortions, including video streaming, display specification and design, visual comparison of results, and perceptually-guided quality optimization.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 1.87   CC license is allowed for non-acm documents and ACM Engage
	       documents only
	       New format acmcp for the cover page
	       New journals: JATS, ACMJCSS, TORS
	       Bug fixes

Version 1.86.  Empty country in affiliation now produces an error
               Bug fixes
	       New samples for acmengage

Version 1.85.  Bug fixes
	       Added support for Creative Commons licenses (requires
	       doclicense images)
	       New journals
	       New format acmengage for ACM Engage CSEdu course materials 

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   Omitted \country now produces error.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations.  The absence of them produces a warning

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> plots/results_scaled.csv <==
scene,method,jod,jod_low,jod_high
all,Blur_Level001,-0.894064594001363,-0.00032436275884242,0.213364865895221
all,Blur_Level002,-2.17804949162351,-1.34394160857987,-1.08822558467641
all,Blur_Level003,-2.96285152123061,-2.20564374898446,-1.82358426526507
all,CSub_Level001,-0.157935683648852,0.72247867935279,0.943383909633988
all,CSub_Level002,-0.676382258967985,0.164812712002388,0.393403045268099
all,CSub_Level003,-0.691851698998181,0.210821718605883,0.375324608618485
all,ColorFringes_Level001,-0.77797851018394,0.102685028660711,0.307414028351497
all,ColorFringes_Level002,-1.21779219867552,-0.341900361343427,-0.114112536201666
all,ColorFringes_Level003,-2.50658654881321,-1.69344844567458,-1.37234467434562
all,Contrast_Level001,-0.757316417188308,0.101634724892798,0.329447612004036
all,Contrast_Level002,-1.13972138958664,-0.291396904416264,-0.0488324499099211
all,Contrast_Level003,-1.71786580404176,-0.903522837783071,-0.601968081522256
all,DUC_Level001,0.032911532843885,0.916929068993502,1.14527762529742
all,DUC_Level002,-0.772086798493563,0.0782830034633915,0.376146024696239
all,DUC_Level003,-1.04838079364136,-0.233949898941118,0.0962583860106038
all,Dither_Level001,-0.218701136903234,0.690162795449055,0.840769891484025
all,Dither_Level002,-0.77043745062812,0.104258446077496,0.343980096375631
all,Dither_Level003,-2.34059207600983,-1.5299408713013,-1.20025671683978
all,LSNU_Level001,-0.351602723872014,0.541628499667546,0.73435104914732
all,LSNU_Level002,-0.860395263574157,-0.0152277389227001,0.258556874561606
all,LSNU_Level003,-1.21853712764153,-0.377286403728138,-0.111817975796792
all,WGNU_Level001,0.0334609127872066,0.910105294333879,1.16380802167555
all,WGNU_Level002,-0.578747301576583,0.300708745468162,0.565443567004357
all,WGNU_Level003,-0.912948374457351,-0.0414220899559879,0.254734590776155
all,reference_Level001,0,0.899001890524051,1.1268556672426
Bonfire,Blur_Level001,-0.947721523475457,-0.270668733192997,0.317759077511431
Bonfire,Blur_Level002,-2.39641648590731,-1.84903992471871,-1.06830626111864
Bonfire,Blur_Level003,-3.07375975022768,-2.64095817143714,-1.7069266413228
Bonfire,CSub_Level001,0.112783286513824,0.840340461551261,1.42889273290866
Bonfire,CSub_Level002,-0.344851857640237,0.294234462574932,0.97594740687193
Bonfire,CSub_Level003,-0.342489337968524,0.399277241621791,0.909454839441089
Bonfire,ColorFringes_Level001,-0.661737592568168,-0.0199625201637664,0.71502043199308
Bonfire,ColorFringes_Level002,-1.3069201834965,-0.788647726377172,0.153216260808895
Bonfire,ColorFringes_Level003,-2.34696104711476,-1.78550542454486,-0.878474214506769
Bonfire,Contrast_Level001,-1.80822867963856,-1.35253123334874,-0.262818428923388
Bonfire,Contrast_Level002,-2.14923705042836,-1.73799800872048,-0.68224381417839
Bonfire,Contrast_Level003,-2.70133840587449,-2.39217277290103,-1.25333699814439
Bonfire,DUC_Level001,0.47058756923975,1.14380295380016,1.96547855401259
Bonfire,DUC_Level002,0.0136651180420642,0.633367521401002,1.34647908589102
Bonfire,DUC_Level003,0.269035166002124,0.967402799471166,1.66664765244012
Bonfire,Dither_Level001,-0.591993896656412,-0.0147935695693828,0.637418831801967
Bonfire,Dither_Level002,-1.94513257146893,-1.3704299465496,-0.545471676217169
Bonfire,Dither_Level003,-4.75994613475804,-4.32352095865777,-3.33932539896449
Bonfire,LSNU_Level001,0.266209496593266,1.01509731801441,1.686293456898
Bonfire,LSNU_Level002,-0.518844306735052,0.287185866111109,0.781243515560547
Bonfire,LSNU_Level003,-0.994237311141086,-0.349699495243214,0.389235062059488
Bonfire,WGNU_Level001,0.298024721091609,0.968763349695487,1.71004636344842
Bonfire,WGNU_Level002,0.424052423584321,1.04975236011372,1.74661590248839
Bonfire,WGNU_Level003,0.297217902989483,1.00138753352155,1.60102053669164
Bonfire,reference_Level001,0,0.689646987405409,1.38070509596975
Business,Blur_Level001,-1.8911703920376,-0.443191235525887,0.121629981926924
Business,Blur_Level002,-3.11547884847905,-1.80118808854306,-1.15942969624173
Business,Blur_Level003,-4.11365926133168,-2.81277690256051,-2.13651534969124
Business,CSub_Level001,-0.274865761549328,1.08316540436315,1.81874706101093
Business,CSub_Level002,-0.803143342060045,0.723229333387835,1.22029776229604
Business,CSub_Level003,-1.36327701770376,0.144633952029025,0.571248021050643
Business,ColorFringes_Level001,-1.26415615113907,0.25231762895086,0.818733505917765
Business,ColorFringes_Level002,-2.59477016939383,-1.22936489653456,-0.576320157717869
Business,ColorFringes_Level003,-3.94378069539645,-2.58928771665928,-1.9682487297947
Business,Contrast_Level001,-0.952943137672298,0.554992709921306,1.13425507876979
Business,Contrast_Level002,-1.8725288628867,-0.362291194866335,0.116253821320336
Business,Contrast_Level003,-3.08906958448999,-1.77833629434572,-0.951083655778518
Business,DUC_Level001,-0.356535068786939,1.16290134655887,1.76241025812915
Business,DUC_Level002,-2.12877841444053,-0.75516074256184,-0.0216051932052987
Business,DUC_Level003,-2.66542147669224,-1.32294814645147,-0.659024005782335
Business,Dither_Level001,0.00157610334662528,1.49311519528608,2.08359542490749
Business,Dither_Level002,-1.23407529480262,0.308071791868666,0.80008089412605
Business,Dither_Level003,-3.29852808553615,-1.92336683807981,-1.32664462716131
Business,LSNU_Level001,-0.395188675043613,0.990696149459661,1.74389745058852
Business,LSNU_Level002,-1.3975542290831,0.161131124282638,0.609839667929551
Business,LSNU_Level003,-2.7474640012672,-1.36795455037899,-0.84531165842379
Business,WGNU_Level001,-0.0489350262588275,1.38964263851342,2.17943996531423
Business,WGNU_Level002,-1.02335247890434,0.442007096929292,1.04564448649804
Business,WGNU_Level003,-2.63583072440226,-1.43717015185666,-0.462338728988788
Business,reference_Level001,0,1.41367338489404,2.18792121025731
Caminandes,Blur_Level001,-1.6559865588504,-0.806730482286986,-0.15591365634019
Caminandes,Blur_Level002,-2.64145999846901,-1.84436762631425,-1.04693830835073
Caminandes,Blur_Level003,-3.37982200163498,-2.5912148274012,-1.72841116927909
Caminandes,CSub_Level001,-0.179556025169821,0.873071770622479,1.40312611094828
Caminandes,CSub_Level002,-0.622653901961342,0.368506946722136,0.965571897570691
Caminandes,CSub_Level003,-1.17403472719087,-0.153834137950217,0.312030577078855
Caminandes,ColorFringes_Level001,-1.06668734068617,-0.106900097741651,0.410483985649157
Caminandes,ColorFringes_Level002,-1.67460109929951,-0.666561272073136,-0.120575290463129
Caminandes,ColorFringes_Level003,-2.94005267713287,-2.19155512832091,-1.40520102385892
Caminandes,Contrast_Level001,-1.7489571902523,-0.665607145582813,-0.174058900892016
Caminandes,Contrast_Level002,-2.41528732423417,-1.59664402737678,-0.882646009889781
Caminandes,Contrast_Level003,-3.28082035340073,-2.54938270207037,-1.67177429543543
Caminandes,DUC_Level001,0.0438494702701469,1.0384398486941,1.64154666084617
Caminandes,DUC_Level002,-0.217424615431747,0.774510015762866,1.42688524472312
Caminandes,DUC_Level003,-1.04926634898213,-0.0250063808440971,0.503116704630171
Caminandes,Dither_Level001,-0.290370783012699,0.763081903434048,1.30089199189336
Caminandes,Dither_Level002,-1.5053466683828,-0.531018878135844,0.0251361218247273
Caminandes,Dither_Level003,-3.94620550744128,-3.07589539470708,-2.37042217773449
Caminandes,LSNU_Level001,0.181051948177784,1.16229115516063,1.86129440947392
Caminandes,LSNU_Level002,-0.395508401201411,0.628642335044656,1.23571916249366
Caminandes,LSNU_Level003,-0.89798128251374,0.200866782273276,0.634858359952896
Caminandes,WGNU_Level001,-0.0534509662855718,0.934094449830715,1.53192759164603
Caminandes,WGNU_Level002,0.168939491311896,1.21514752359089,1.75020842186285
Caminandes,WGNU_Level003,-1.00093541945177,-0.0499199971155948,0.511257441095583
Caminandes,reference_Level001,0,0.994148270465434,1.61622031244461
Couple,Blur_Level001,-1.76353084749245,-0.810456750702855,-0.206223471532883
Couple,Blur_Level002,-3.25636620329934,-2.27782657554431,-1.68619809401065
Couple,Blur_Level003,-3.91981123115442,-3.06656103726105,-2.345122808283
Couple,CSub_Level001,0.0695608389084923,1.10811543097508,1.79413517792831
Couple,CSub_Level002,-0.51170236863063,0.521533641431776,1.04912356968688
Couple,CSub_Level003,-0.844575921912849,0.175880144617532,0.721518643436035
Couple,ColorFringes_Level001,-1.25172829263721,-0.134913547695335,0.305013710096807
Couple,ColorFringes_Level002,-2.28131647663567,-1.3548758414477,-0.644185839447692
Couple,ColorFringes_Level003,-3.62664658807159,-2.79538523980762,-2.0581257853907
Couple,Contrast_Level001,-0.968080926179775,0.144114727622639,0.620818030085457
Couple,Contrast_Level002,-1.53061953643793,-0.523454808563875,0.0832755254558743
Couple,Contrast_Level003,-3.03607720791434,-2.25482670910981,-1.44312768864551
Couple,DUC_Level001,0.348970667423108,1.43284275789928,1.94605349773352
Couple,DUC_Level002,-0.534153431814285,0.537457914508159,1.06050320601725
Couple,DUC_Level003,-1.58931060708331,-0.70104813746779,0.0142935656082202
Couple,Dither_Level001,-0.168124648187681,0.860058788960874,1.47090693665886
Couple,Dither_Level002,-0.623165165159463,0.381969318960749,0.98448786999306
Couple,Dither_Level003,-2.40665330665314,-1.60956492006056,-0.800330925524124
Couple,LSNU_Level001,-0.144392291062753,0.903005615637937,1.47261772035323
Couple,LSNU_Level002,-1.04930759901751,0.0611037712216693,0.527930080226284
Couple,LSNU_Level003,-1.81338823764624,-0.805098768439248,-0.269853413374487
Couple,WGNU_Level001,0.320528469398033,1.32970050240533,2.03798107258796
Couple,WGNU_Level002,-0.246598287114653,0.832259822751517,1.38076340719233
Couple,WGNU_Level003,-1.66700455461492,-0.762856323654947,-0.0513763510267054
Couple,reference_Level001,0,1.03799314739007,1.62504995013123
Dance,Blur_Level001,-1.22191839631596,-0.141859190594173,0.428315261828736
Dance,Blur_Level002,-2.54171037695217,-1.55902076634903,-0.895172267885236
Dance,Blur_Level003,-3.17703881185929,-2.29063419294475,-1.43067899632308
Dance,CSub_Level001,-0.364444413085129,0.789822779807143,1.53375079028142
Dance,CSub_Level002,-0.678807027404058,0.524859432582659,1.11453323027506
Dance,CSub_Level003,-1.30917631734764,-0.221650904336914,0.327519254830127
Dance,ColorFringes_Level001,-0.756246337937856,0.484117322262752,0.961136483499974
Dance,ColorFringes_Level002,-1.54565932544985,-0.430190940497612,0.0478993301581455
Dance,ColorFringes_Level003,-2.90122081983591,-1.88070675865638,-1.27765035452922
Dance,Contrast_Level001,-0.533634444329329,0.679229014072324,1.26364815780352
Dance,Contrast_Level002,-0.94886101867029,0.241077214283495,0.911252869510987
Dance,Contrast_Level003,-2.31801892199657,-1.24325889202007,-0.599513623777217
Dance,DUC_Level001,-0.235507110213703,1.01484935109744,1.62715647806626
Dance,DUC_Level002,-1.98015001712652,-0.990926785044946,-0.251394845924147
Dance,DUC_Level003,-2.62549717654691,-1.70970418636789,-0.975847402456714
Dance,Dither_Level001,0.187221722166472,1.36286152671114,2.00543943796234
Dance,Dither_Level002,-0.592447691665093,0.593438331804261,1.18211160801463
Dance,Dither_Level003,-1.99375512943301,-0.941957220940988,-0.243004405363275
Dance,LSNU_Level001,-0.912421077220762,0.285313897746345,0.882101146045297
Dance,LSNU_Level002,-1.92039764275362,-0.911633744257207,-0.320158385263473
Dance,LSNU_Level003,-2.96527057051314,-2.00758901209243,-1.34889603445181
Dance,WGNU_Level001,-0.763808472792749,0.397436338638275,0.973111101347767
Dance,WGNU_Level002,-1.46042357760336,-0.319992213310619,0.456221975472503
Dance,WGNU_Level003,-2.05519144173785,-0.998508160295223,-0.388572567844549
Dance,reference_Level001,0,1.22771799534935,1.83604369970714
Emojis,Blur_Level001,-1.29843722245988,-0.186889550884851,0.364065044224586
Emojis,Blur_Level002,-2.39149180561748,-1.461204637953,-0.829547045368837
Emojis,Blur_Level003,-3.22825980045568,-2.36616858270241,-1.64825497429301
Emojis,CSub_Level001,-1.22171931966818,-0.20598582432334,0.406501868671197
Emojis,CSub_Level002,-2.47542260126306,-1.54830391468088,-0.857955404368613
Emojis,CSub_Level003,-3.16736149379192,-2.26059796032744,-1.61662506730746
Emojis,ColorFringes_Level001,-0.363022932949455,0.680309549332593,1.44338336164794
Emojis,ColorFringes_Level002,-1.31847085979392,-0.295676161552615,0.227522126249388
Emojis,ColorFringes_Level003,-2.20152724447362,-1.31435897237975,-0.648047060026909
Emojis,Contrast_Level001,-0.209094900310422,0.929891892116234,1.54960490960153
Emojis,Contrast_Level002,-0.372965902421313,0.739054071204891,1.36356880487779
Emojis,Contrast_Level003,-1.26971150410273,-0.273083554931836,0.402270670202048
Emojis,DUC_Level001,-0.441168286460332,0.648403790046832,1.22469152640293
Emojis,DUC_Level002,-1.48825355870937,-0.551971610384184,0.195503050819619
Emojis,DUC_Level003,-2.32997069728442,-1.59667176463205,-0.624532390717655
Emojis,Dither_Level001,-0.0924796980268019,1.03198735217184,1.64291915671698
Emojis,Dither_Level002,-0.607797390951813,0.486499206759289,1.12369172728927
Emojis,Dither_Level003,-1.88739773686566,-0.989693824202399,-0.199951782328822
Emojis,LSNU_Level001,-1.1935265467777,-0.099907003977466,0.472096425148399
Emojis,LSNU_Level002,-2.16910062947367,-1.25571550831519,-0.551980031315958
Emojis,LSNU_Level003,-2.88319862451094,-1.93420336879799,-1.27319228112874
Emojis,WGNU_Level001,0.0847442917258041,1.16579109057619,1.86263938529052
Emojis,WGNU_Level002,-0.288956971621813,0.826771706567893,1.42890853627153
Emojis,WGNU_Level003,-0.46843061079464,0.697737227638518,1.18525666374177
Emojis,reference_Level001,0,1.06415221296568,1.74935437353962
Foliage,Blur_Level001,-1.65459465249625,-1.23047853064088,-0.374127675617302
Foliage,Blur_Level002,-2.85192561963362,-2.48527994036106,-1.67342935664661
Foliage,Blur_Level003,-3.99215198824996,-3.77474234362602,-2.72687875174217
Foliage,CSub_Level001,-0.000832229754685887,0.580214604730188,1.2590071799188
Foliage,CSub_Level002,0.00843630528901862,0.626454157505508,1.22189774986432
Foliage,CSub_Level003,-0.509507284659283,0.206935357404351,0.652713976008666
Foliage,ColorFringes_Level001,-0.851175777290807,-0.308364438887157,0.327123841286961
Foliage,ColorFringes_Level002,-1.72643274731686,-1.42342103766313,-0.48216932080197
Foliage,ColorFringes_Level003,-3.59389546444886,-3.57584046477154,-2.22188617637652
Foliage,Contrast_Level001,-0.374381859274048,0.301837809760137,0.882475195778821
Foliage,Contrast_Level002,-0.984569896673156,-0.436756526494357,0.247439059847248
Foliage,Contrast_Level003,-2.29202598388395,-2.1724674225005,-0.844346637865509
Foliage,DUC_Level001,0.281203313523414,0.987548403905964,1.60242880705447
Foliage,DUC_Level002,0.0402573863101914,0.720330462413471,1.29977015906602
Foliage,DUC_Level003,-0.972198407813186,-0.541118754820956,0.506785523102061
Foliage,Dither_Level001,0.0854618451163134,0.773188000694854,1.34212176151298
Foliage,Dither_Level002,-0.0513958764764318,0.604283730672199,1.26163320295268
Foliage,Dither_Level003,-1.50350442615336,-1.01050688025616,-0.212157910370256
Foliage,LSNU_Level001,0.307311571641026,0.902528326540772,1.63643117406143
Foliage,LSNU_Level002,-0.200907154824516,0.45132456942187,1.00386896680451
Foliage,LSNU_Level003,-0.761969747367406,-0.138845227559806,0.375667925996137
Foliage,WGNU_Level001,0.32876375250247,0.843086676898762,1.60465924026279
Foliage,WGNU_Level002,-0.105879081624788,0.613922553372393,1.13123990329946
Foliage,WGNU_Level003,-1.20110194802213,-0.73687938948366,0.11979231438797
Foliage,reference_Level001,0,0.512193960587896,1.31458223768714
Icons,Blur_Level001,-1.31310568249677,-0.507127774569058,0.0101124163828388
Icons,Blur_Level002,-1.93591861278479,-1.31245829250779,-0.577855479269269
Icons,Blur_Level003,-2.48211944719164,-1.83589733539246,-1.12211621371147
Icons,CSub_Level001,-0.41955215182779,0.529602213072445,0.936902809229337
Icons,CSub_Level002,-0.815963351327888,0.0424157714699485,0.525597927234878
Icons,CSub_Level003,-1.14370744834826,-0.339016101121158,0.277132428677903
Icons,ColorFringes_Level001,-0.904483081619378,-0.0522605102015094,0.432920943895783
Icons,ColorFringes_Level002,-1.44815065953748,-0.683767152807567,-0.136600066853523
Icons,ColorFringes_Level003,-2.21257127269049,-1.53680918919115,-0.901701739099475
Icons,Contrast_Level001,-0.705213152801076,0.158806088652537,0.666899104360823
Icons,Contrast_Level002,-1.32797307860298,-0.551538205133494,-0.0292015874344055
Icons,Contrast_Level003,-2.29266693732843,-1.69997868173201,-0.900864209822406
Icons,DUC_Level001,0.0775910001543154,0.974539592552645,1.47320406700903
Icons,DUC_Level002,-0.638876837627878,0.228235369554629,0.809508458027475
Icons,DUC_Level003,-1.19548846513401,-0.36511295834124,0.263359453985312
Icons,Dither_Level001,-0.390295016026583,0.484839725518085,1.09079834383635
Icons,Dither_Level002,-1.33109696237097,-0.520043441410829,-0.0187549562277541
Icons,Dither_Level003,-3.03465021230174,-2.24275411541903,-1.73598598564845
Icons,LSNU_Level001,-0.1001604863682,0.756996411782365,1.40724814598901
Icons,LSNU_Level002,-0.451139742225995,0.328766374835879,1.02769732200162
Icons,LSNU_Level003,-1.3824565968424,-0.553939473330319,0.0141433758148461
Icons,WGNU_Level001,0.10351741201569,0.949288417887597,1.55366635805603
Icons,WGNU_Level002,-0.531936972471373,0.28874260404903,0.961947353785027
Icons,WGNU_Level003,-1.62349330922516,-0.889577627598548,-0.267389732953863
Icons,reference_Level001,0,0.880287302970777,1.45506101905412
Panel,Blur_Level001,-1.55793792824756,-0.720680172339074,0.0379100491158343
Panel,Blur_Level002,-3.21863088602056,-2.43374458881792,-1.77735376446437
Panel,Blur_Level003,-3.22063239620944,-2.55549245989292,-1.74238949836691
Panel,CSub_Level001,0.0926433298129776,1.02276045371143,1.59288257604628
Panel,CSub_Level002,-0.666026276057532,0.207531018897175,0.748170497495936
Panel,CSub_Level003,-0.961829202166499,-0.0858948022253355,0.501663791853943
Panel,ColorFringes_Level001,-0.89668563185429,-0.0244558882405809,0.612607065908289
Panel,ColorFringes_Level002,-2.10794677413366,-1.31431530710784,-0.634988839080453
Panel,ColorFringes_Level003,-3.19644418334734,-2.54345825374427,-1.63583257137613
Panel,Contrast_Level001,-0.661867943659742,0.26830755970936,0.808219702274503
Panel,Contrast_Level002,-1.18438477132935,-0.249504908683237,0.189780628204161
Panel,Contrast_Level003,-1.83111492023558,-0.98746109754141,-0.366455446076848
Panel,DUC_Level001,0.207145002817352,1.19735280872504,1.60757637371519
Panel,DUC_Level002,-0.0251922338123391,0.876097730485284,1.45258185324456
Panel,DUC_Level003,-0.789326001946443,0.0920248280356752,0.683467293310883
Panel,Dither_Level001,-0.634553265819573,0.218732677441742,0.861903845237963
Panel,Dither_Level002,-2.26915397502001,-1.50261791778757,-0.735073854903295
Panel,Dither_Level003,-3.47237305475061,-2.96142645356037,-1.89713569515904
Panel,LSNU_Level001,0.132401074987063,1.03358289524189,1.6744943195622
Panel,LSNU_Level002,-0.359215797323283,0.548346757406825,1.16235457044465
Panel,LSNU_Level003,-0.974856233931385,-0.0580021414384782,0.415435838002592
Panel,WGNU_Level001,0.152214718801889,1.12982190726123,1.65308633498677
Panel,WGNU_Level002,-0.546502849092624,0.424035507714708,0.913117957791974
Panel,WGNU_Level003,-1.13329099700789,-0.18773830796711,0.274890754826183
Panel,reference_Level001,0,0.909086870867534,1.50005348225876
Phone,Blur_Level001,-1.4346766553547,-0.375313525108462,0.158268275831074
Phone,Blur_Level002,-2.83787853409268,-1.88048822743272,-1.23794524751697
Phone,Blur_Level003,-3.1324255774771,-2.25486367908748,-1.51134063344553
Phone,CSub_Level001,0.0302835699860904,1.08722796135534,1.68401931006853
Phone,CSub_Level002,-0.808792039123816,0.278276527994611,0.848385340966856
Phone,CSub_Level003,-0.96987910346764,0.148509129907206,0.659951266723976
Phone,ColorFringes_Level001,-1.03170097494571,0.0204306318621041,0.587655578470995
Phone,ColorFringes_Level002,-2.07283873506899,-1.09183908070474,-0.393517923310179
Phone,ColorFringes_Level003,-2.98179060273311,-2.05699556090732,-1.37115755522798
Phone,Contrast_Level001,-0.901723105911087,0.26031106332694,0.625222401376643
Phone,Contrast_Level002,-1.82931157704029,-0.833914537254093,-0.172021291445348
Phone,Contrast_Level003,-2.77508711625953,-1.81721249818495,-1.14378897143811
Phone,DUC_Level001,-0.245660255274332,0.887544833683915,1.4652293212675
Phone,DUC_Level002,-0.729449263145362,0.432652795413995,0.915677743208123
Phone,DUC_Level003,-1.61872470585709,-0.550742497717302,0.0685811189344578
Phone,Dither_Level001,-0.0986474459083639,0.974931558181183,1.57232472929634
Phone,Dither_Level002,-1.17971714469637,-0.0515680024168392,0.49035600526843
Phone,Dither_Level003,-3.02230216031888,-2.05117298515265,-1.34710032380612
Phone,LSNU_Level001,-0.40294469205205,0.708665877032194,1.30546111250193
Phone,LSNU_Level002,-1.46123739178532,-0.348553775359138,0.179957279813555
Phone,LSNU_Level003,-2.14797268574868,-1.11401471750337,-0.600928547685243
Phone,WGNU_Level001,0.277169511596978,1.42302263198782,1.88411507108099
Phone,WGNU_Level002,-0.559017435444952,0.610685675877745,1.09690334956759
Phone,WGNU_Level003,-1.89676334987695,-0.966212640133873,-0.218443511204887
Phone,reference_Level001,0,1.10693616507965,1.73151521227307
River,Blur_Level001,-1.28792482546223,-0.314038151912845,0.201056385526754
River,Blur_Level002,-2.61571333292292,-1.65653090545092,-1.09813570476331
River,Blur_Level003,-3.09579479969893,-2.1693412544806,-1.56078879444235
River,CSub_Level001,0.00294478204471504,1.02409142032838,1.60166823648088
River,CSub_Level002,-0.400081563084673,0.627295599351577,1.20748826161919
River,CSub_Level003,-0.561888541210082,0.482939160624317,1.01579079778729
River,ColorFringes_Level001,-1.08201485299363,-0.0139009624456754,0.481896917860542
River,ColorFringes_Level002,-1.76672385410286,-0.804006833840477,-0.191232739619689
River,ColorFringes_Level003,-2.65261273869996,-1.82824517150727,-1.02149134233665
River,Contrast_Level001,-1.16498052805041,-0.0589070053641781,0.37527027898944
River,Contrast_Level002,-1.69159066756489,-0.795110872384421,-0.212347036151013
River,Contrast_Level003,-2.80035184180961,-2.09275364192388,-1.34855251028492
River,DUC_Level001,0.123783278978749,1.13997464170063,1.75624849325363
River,DUC_Level002,-0.775013263007933,0.108132447860831,0.880319897237261
River,DUC_Level003,-1.57061804664405,-0.65156521341796,0.0339440624389342
River,Dither_Level001,-0.410962676534278,0.696769569896326,1.12070029324869
River,Dither_Level002,-0.834309180594098,0.26438846315575,0.763605640819089
River,Dither_Level003,-3.3619033684172,-2.52320222692785,-1.82965703596634
River,LSNU_Level001,-0.548006742955792,0.492534212870131,1.10861426781688
River,LSNU_Level002,-1.19454540020432,-0.162285078832794,0.29758329380328
River,LSNU_Level003,-1.9181144471699,-0.930681250755777,-0.353621054263873
River,WGNU_Level001,0.268396351876143,1.32169926252854,1.87351183338388
River,WGNU_Level002,-0.374752794844967,0.668110857878903,1.29866096272994
River,WGNU_Level003,-2.19365588431403,-1.38077953375263,-0.418785995444331
River,reference_Level001,0,0.991651390172381,1.67283563167985
Snow,Blur_Level001,-1.67320030847731,-0.736241730528112,-0.0504027402911287
Snow,Blur_Level002,-3.09757959728767,-2.13465350144451,-1.51655823034317
Snow,Blur_Level003,-3.58118678212987,-2.63261230125441,-1.88645207787702
Snow,CSub_Level001,-0.103741546631929,1.02645962105696,1.74565788788655
Snow,CSub_Level002,-0.238473379191655,0.968770218043684,1.44912541730122
Snow,CSub_Level003,-0.462525986772954,0.586517779782297,1.26254611643212
Snow,ColorFringes_Level001,-0.675268093221535,0.476329785102213,0.958812203016399
Snow,ColorFringes_Level002,-2.14699598920374,-1.19669703266471,-0.503248462565187
Snow,ColorFringes_Level003,-3.18625376933207,-2.25587985982737,-1.52682254411167
Snow,Contrast_Level001,-0.727908403814198,0.354724647341115,0.934145574949288
Snow,Contrast_Level002,-1.64384729600744,-0.470979553862063,-0.0850569604884554
Snow,Contrast_Level003,-2.40938145277833,-1.43692494757665,-0.766091130297198
Snow,DUC_Level001,-0.218926895097229,0.843087711506302,1.55236633389065
Snow,DUC_Level002,-0.852553849707459,0.293118439427215,0.815587482666702
Snow,DUC_Level003,-1.94677384912746,-0.944231130676372,-0.37415722204004
Snow,Dither_Level001,-0.0817398498440847,1.05335555328061,1.6113829139399
Snow,Dither_Level002,-1.25385392268681,-0.146987007605743,0.291832983549013
Snow,Dither_Level003,-3.66505868071969,-2.78128178330406,-1.9976157973995
Snow,LSNU_Level001,-0.57741478895057,0.425619897932116,1.13416214539226
Snow,LSNU_Level002,-1.51502000021583,-0.418026446348081,0.0347030541028643
Snow,LSNU_Level003,-2.1295425009336,-1.23881499795809,-0.438654030193181
Snow,WGNU_Level001,0.066207785856963,1.22019314369731,1.78465572420236
Snow,WGNU_Level002,-0.267320423918036,0.840513189215068,1.50528849980602
Snow,WGNU_Level003,-1.6869879334714,-0.617103715406317,-0.0298803639378794
Snow,reference_Level001,0,1.15309036294494,1.75770984174157
VR,Blur_Level001,-1.24762859998842,-0.591506734971573,-0.0325681480271047
VR,Blur_Level002,-2.33817839478897,-1.7386382343857,-1.14361554615586
VR,Blur_Level003,-3.27929714056504,-2.72262394669957,-2.03053736015378
VR,CSub_Level001,0.0794637223550519,0.905192995242965,1.43310127437696
VR,CSub_Level002,-0.191862645262799,0.527691223239566,1.13516854514784
VR,CSub_Level003,-0.422287695736369,0.377246428928315,0.845199860221893
VR,ColorFringes_Level001,-0.665454746178217,0.168238018679809,0.658902163048481
VR,ColorFringes_Level002,-1.42563316987983,-0.723796532174949,-0.271390668974974
VR,ColorFringes_Level003,-2.72777972768325,-2.16072568020215,-1.55263268013146
VR,Contrast_Level001,-0.695442609602463,0.17987945009943,0.529366604191548
VR,Contrast_Level002,-1.36361014576451,-0.714236388376343,0.0527427799783679
VR,Contrast_Level003,-2.68607319167688,-2.14391174850427,-1.47319272029132
VR,DUC_Level001,0.156630122606298,0.886322549286427,1.54128699688519
VR,DUC_Level002,-0.062266675704885,0.680122075312581,1.33954112005389
VR,DUC_Level003,-0.639121545110803,0.109605551353679,0.640405491942718
VR,Dither_Level001,-0.018600621531654,0.695859760894555,1.27839100440623
VR,Dither_Level002,-0.426230727958909,0.381351938313514,0.949199561501041
VR,Dither_Level003,-2.3106476935862,-1.70160450071483,-1.0657353799003
VR,LSNU_Level001,-0.299288387252357,0.561824180819702,1.00566203312733
VR,LSNU_Level002,-1.37726169098225,-0.739504387038347,-0.209037270268875
VR,LSNU_Level003,-2.02280060730593,-1.43751828378559,-0.80937913585464
VR,WGNU_Level001,0.12048785162395,0.905004336463356,1.45391479862958
VR,WGNU_Level002,-0.103486538557508,0.673676512253738,1.21465041988373
VR,WGNU_Level003,-0.936279827533277,-0.265699061691494,0.243970032590348
VR,reference_Level001,0,0.797341992392445,1.34072401644432
Wiki,Blur_Level001,-2.62435118826924,-1.48732122074715,-0.88858471126823
Wiki,Blur_Level002,-3.76074145055388,-2.94936678219238,-1.98521184480453
Wiki,Blur_Level003,-4.00231344294698,-3.15035200566186,-2.04517771247276
Wiki,CSub_Level001,-0.5087985370246,0.606967885797774,1.29713252431536
Wiki,CSub_Level002,-1.18470443602251,0.0311303576990038,0.471665324110299
Wiki,CSub_Level003,-1.3390351318184,-0.163750132704968,0.402104774327923
Wiki,ColorFringes_Level001,-1.97344616007369,-0.924529642097154,-0.254789602286982
Wiki,ColorFringes_Level002,-3.10081356298176,-2.01962573407074,-1.36902103006712
Wiki,ColorFringes_Level003,-4.24639047896091,-3.24177563190692,-2.53237138364483
Wiki,Contrast_Level001,0.210057236169061,1.42687722350767,2.03814674761029
Wiki,Contrast_Level002,-0.142375381345932,0.98381134240109,1.63012400587158
Wiki,Contrast_Level003,-0.456902386100629,0.742649321509866,1.38541322674333
Wiki,DUC_Level001,-0.0998854073227731,1.0921698044045,1.71446996171183
Wiki,DUC_Level002,-1.15474280612664,-0.0364151133136209,0.572666637238262
Wiki,DUC_Level003,-1.84597558721675,-0.797406728749715,0.00301623187499828
Wiki,Dither_Level001,-0.0956686943376155,1.15241011027548,1.70324468514972
Wiki,Dither_Level002,-0.0938731003918514,0.969327503679958,1.73132959469908
Wiki,Dither_Level003,-1.44383284766165,-0.321011361662999,0.322725970486827
Wiki,LSNU_Level001,-0.616453692331171,0.538321487515549,1.07663940027442
Wiki,LSNU_Level002,-1.61516010014501,-0.47595710000503,0.205272969519852
Wiki,LSNU_Level003,-2.29606090668266,-1.24840617074973,-0.557486250455012
Wiki,WGNU_Level001,-0.526453293275563,0.670800971316311,1.25439379808154
Wiki,WGNU_Level002,-1.41220896293383,-0.199680320712038,0.281599663142114
Wiki,WGNU_Level003,-1.83054120887498,-0.746974297686139,0.135663309204894
Wiki,reference_Level001,0,1.18985156043905,1.83172885621138


==> plots/timings/timings_frames.csv <==
name,num_samples,num_frames,height,width,time_mean,time_std
VMAF,5,30,1080,1920,1.1080521106719972,0.013473785378589676
ColorVideoVDP,5,30,1080,1920,1.0948259353637695,0.000484765666327006
FovVideoVDP,5,30,1080,1920,1.3094213485717774,0.0015968450335244935
VMAF,5,60,1080,1920,2.088219499588013,0.08172133275214553
ColorVideoVDP,5,60,1080,1920,2.194097566604614,0.0017655118642066249
FovVideoVDP,5,60,1080,1920,2.636884927749634,0.0026882980616197505
VMAF,5,120,1080,1920,3.9971915245056153,0.07468953453427984
ColorVideoVDP,5,120,1080,1920,4.381218004226684,0.008955444536499007
FovVideoVDP,5,120,1080,1920,5.293921899795532,0.021027202835023802
VMAF,5,240,1080,1920,7.839985322952271,0.07615262788779806
ColorVideoVDP,5,240,1080,1920,8.79336757659912,0.03220335143419574
FovVideoVDP,5,240,1080,1920,10.52193775177002,0.004950318386898519
VMAF,5,480,1080,1920,15.694967651367188,0.18057897391181899
ColorVideoVDP,5,480,1080,1920,17.05521354675293,0.06393263059597688
FovVideoVDP,5,480,1080,1920,20.175017499923705,0.008336507558183697


==> plots/timings/timings_resolution.csv <==
name,num_samples,num_frames,height,width,time_mean,time_std
VMAF,5,50,720,1280,0.789999532699585,0.009756847402163833
ColorVideoVDP,5,50,720,1280,0.7761931419372559,0.0007696438303059109
FovVideoVDP,5,50,720,1280,1.223532772064209,0.0023662264309008783
VMAF,5,50,1080,1920,1.7412931442260742,0.013624718116636752
ColorVideoVDP,5,50,1080,1920,1.7582405090332032,0.005714416508680988
FovVideoVDP,5,50,1080,1920,2.057163381576538,0.0025264733015509014
VMAF,5,50,1440,2560,3.1401742458343507,0.007563435337721562
ColorVideoVDP,5,50,1440,2560,3.1484296798706053,0.007650511167895417
FovVideoVDP,5,50,1440,2560,3.2125488758087157,0.001471095173854228
VMAF,5,50,2160,3840,6.801114892959594,0.06842297627793967
ColorVideoVDP,5,50,2160,3840,7.3121442794799805,0.012830221028686955
FovVideoVDP,5,50,2160,3840,6.612861824035645,0.0015060352019812416


==> plots/timings/timings_resolution_quadro.csv <==
name,num_samples,num_frames,height,width,time_mean,time_std
VMAF,5,50,720,1280,1.2492841720581054,0.010118226392296219
ColorVideoVDP,5,50,720,1280,0.5391982078552247,0.0005345738504475296
FovVideoVDP,5,50,720,1280,1.2764878273010254,0.05026926641025488
VMAF,5,50,1080,1920,2.6465739250183105,0.07040103868564965
ColorVideoVDP,5,50,1080,1920,1.2123453617095947,0.0027303129314207274
FovVideoVDP,5,50,1080,1920,1.7130432605743409,0.01016974850581748
VMAF,5,50,1440,2560,4.773565053939819,0.07911207987669515
ColorVideoVDP,5,50,1440,2560,2.158705997467041,0.0020736163578072555
FovVideoVDP,5,50,1440,2560,2.4498682498931883,0.005459588828981236
VMAF,5,50,2160,3840,10.557925128936768,0.14920377860860476
ColorVideoVDP,5,50,2160,3840,4.9183097839355465,0.011617079338270869
FovVideoVDP,5,50,2160,3840,4.742626619338989,0.004932673279390421

